Implementation of exponential and parametrized algorithms in the AGAPE project

This technical report describes the implementation of exact and parametrized exponential algorithms, developed during the French ANR Agape during 2010-2012. The developed algorithms are distributed under the CeCILL license and have been written in Java using the Jung graph library.

==> log/IOTutorial.txt <==
Vertices:d,b,c,a
Edges:0[a,b] 1[b,c] 2[b,d] 3[c,d] 

